Measurement of the production and lepton charge asymmetry of $\textit{W}$ bosons in Pb+Pb collisions at $\sqrt{s_{\mathrm{\mathbf{NN}}}}=$ 2.76 TeV with the ATLAS detector

A measurement of $\textit{W}$ boson production in lead-lead collisions at $\sqrt{s_{\mathrm{NN}}}=$2.76 TeV is presented. It is based on the analysis of data collected with the ATLAS detector at the LHC in 2011 corresponding to an integrated luminosity of 0.14 $\mathrm{nb}^{-1}$ and 0.15 $\mathrm{nb}^{-1}$ in the muon and electron decay channels, respectively. The differential production yields and lepton charge asymmetry are each measured as a function of the average number of participating nucleons $< N_{\mathrm{part}} >$ and absolute pseudorapidity of the charged lepton. The results are compared to predictions based on next-to-leading-order QCD calculations. These measurements are, in principle, sensitive to possible nuclear modifications to the parton distribution functions and also provide information on scaling of $\textit{W}$ boson production in multi-nucleon systems.

==> Metadata.txt <==
Measurement of the production and lepton charge asymmetry of $\textit{W}$ bosons in Pb+Pb collisions at $\sqrt{s_{\mathrm{\mathbf{NN}}}}=$2.76 TeV with the ATLAS detector

A measurement of $\textit{W}$ boson production in lead-lead collisions at
$\sqrt{s_{\mathrm{NN}}}=$2.76 TeV is presented. It is based on the analysis of data
collected with the ATLAS detector at the LHC in 2011 corresponding to
an integrated luminosity of 0.14 $\mathrm{nb}^{-1}$ and 0.15 $\mathrm{nb}^{-1}$ in the muon and
electron decay channels, respectively.
The differential production yields and lepton charge asymmetry are each measured as a function of the average number
of participating nucleons $\langle N_{\mathrm{part}} \rangle$ and absolute pseudorapidity of the charged lepton.  
The results are compared to predictions based on next-to-leading-order QCD calculations. 
These measurements are, in principle, sensitive to possible nuclear modifications to the parton distribution functions and 
also provide information on scaling of $\textit{W}$ boson production in multi-nucleon systems.   

Comments: 18 pages plus author list + cover pages (33 pages total), 11 figures, 5 tables, submitted to EPJC, All figures including auxiliary figures are available at http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/HION-2013-05/

CERN-PH-EP-2014-156

